Charged-particle bound states in periodic boxes

We consider the binding energy of a two-body system with a repulsive Coulomb interaction in a finite periodic volume. We define the finite-volume Coulomb potential as the usual Coulomb potential, except that the distance is defined as the shortest separation between the two bodies in the periodic volume. We investigate this problem in one and three-dimensional periodic boxes and derive the asymptotic behavior of the volume dependence for bound states with zero angular momentum in terms of Whittaker functions. We benchmark our results against numerical calculations and show how the method can be used to extract asymptotic normalization coefficients for charged-particle bound states. The results we derive here have immediate applications for calculations of atomic nuclei in finite periodic volumes for the case where the leading finite-volume correction is associated with two charged clusters.

==> results.txt <==
gamma   kappae     Ance     kappac   Ancc      range       v0
1.0  0.861110(3) 2.1286(1)  0.860    2.1284  $12\sim24$ -3.610628
2.0  0.861125(9) 4.4740(9)  0.860    4.4782  $12\sim23$ -5.451066
3.0  0.86108(6)  10.386(2)  0.858   10.435   $12\sim20$ -7.212124
1.0  0.8610(3)    5.039(2)  0.861    5.049   $17\sim28$ -8.75243
2.0  0.8607(3)    11.71(4)  0.860   11.79    $15\sim26$ -11.39464
3.0  0.8605(7)   29.95(20)  0.859   30.31    $14\sim24$ -13.95320
4.0  0.8604(1)   83.14(10)  0.858   84.76    $14\sim22$ -16.41227
5.0  0.8604(2)    247.9(5)  0.857  255.4     $14\sim18$ -18.86031

